On the parameterized complexity of computing tree-partitions

We study the parameterized complexity of computing the tree-partition-width, a graph parameter equivalent to treewidth on graphs of bounded maximum degree. On one hand, we can obtain approximations of the tree-partition-width efficiently: we show that there is an algorithm that, given an $n$-vertex graph $G$ and an integer $k$, constructs a tree-partition of width $O(k^7)$ for $G$ or reports that $G$ has tree-partition-width more than $k$, in time $k^{O(1)}n^2$. We can improve slightly on the approximation factor by sacrificing the dependence on $k$, or on $n$. On the other hand, we show the problem of computing tree-partition-width exactly is XALP-complete, which implies that it is $W[t]$-hard for all $t$. We deduce XALP-completeness of the problem of computing the domino treewidth. Next, we adapt some known results on the parameter tree-partition-width and the topological minor relation, and use them to compare tree-partition-width to tree-cut width. Finally, for the related parameter weighted tree-partition-width, we give a similar approximation algorithm (with ratio now $O(k^{15})$) and show XALP-completeness for the special case where vertices and edges have weight 1.

==> dmtcsreview.txt <==
The submission focuses on a parameter called tree-partition-width (tpw), which was first introduced more than 30 years ago. The parameter was shown to yield fixed-parameter tractability for a number of problems which are intractable when parameterized by treewidth (tw) - but only under the assumption that a suitable tpw decomposition is provided on the input. Here, the authors show how to efficiently compute an approximately-optimal tpw decomposition, which suffices to drop this assumption. In a sense, the ability to compute a suitable decomposition can be seen as an essential prerequisite for algorithmic applications, and the presented result moves the parameter to the same situation as we currently have for, e.g., clique-width and tree-cut width.

 

The authors accompany their algorithm with a lower bound which excludes a fixed-parameter algorithm for computing optimal tpw decompositions, which essentially means that approximation is the best we can hope for. Moreover, the authors show that tpw is less restrictive than tree-cut width (tcw). This is interesting, since it means that algorithmic results obtained for tpw can be seen as generalizations of previous results based on tcw (one example of this is the fixed-parameter tractability of Capacitated Dominating Set

w.r.t. tpw, which generalizes previous tractability w.r.t. tcw).

 

The technical contribution and the motivation are more than adequate for a DMTCS paper. On the technical level, the authors use previously known algorithms around a new scaffold idea to provide an approximation algorithm for tree-partition, resulting in an adaptive algorithm with a trade-off between computation time and approximation quality depending on the choice made when several known algorithms fit a computation step. To obtain the intractability of the exact computation of tpw (and also a parameter called tree-domino width), the authors provide a non-trivial reduction from Tree Chain Multicolor

Independent Set to Tree Partition Width, involving several steps including specifically designed gadgets.

 

While the paper has been prepared with some care and the proofs are sound, there are some parts which would benefit from some clarifications to ease the task of the reader and make the conveyed ideas appear better. In particular, the manuscript is already in a much better shape than the preprint that I previously read when reviewing the conference version of the paper, but there are still a few specific points which should be improved or corrected before publication (see below). Thus, I recommend acceptance with minor revision. 

 

Specific comments:

-page 4 (p4): Fix the point ending the sentence with two floating equations, currently it is pushed to the next line.

* Answer: Done.

-p6, proof of Claim 4: 

-The sets A and B are not defined; probably a typo for U and V.

* Answer: Indeed, typo fixed.

-”By definition of $G^b$, …”: Here the definition literally states the minimal separator size, so it is not clear to me why one would need to go back to disjoint paths. One should either.

* Answer: Indeed, removed mention of disjoint paths.

-p6, proof of Claim 5: as a general comment this proof is less clear than most others; I do not believe it to be wrong, but some of the steps seem rather confusing and/or at least unnecessary. In particular:

-”and contract edges with an endpoint of degree 2 that is not $N$”: is it really necessary? I do not see where this is used in the proof.

* Answer: Removed this as it is indeed not necessary.

-why are we looking at sets of size $k-|u|$ to remove, and not directly $k-1$? I believe this would make the proof shorter and more direct.

* Answer: This gives better bounds that can be computed for free by the algorithm but does not affect the final bound in the worst case. Changed as suggested.

Essentially, my suggestion would be to either simplify the proof as suggested above, or at least provide some intuition why one cannot proceed via these more obvious steps.



-p8, lemma 8: typo: “finds a rooted binary tree [decomposition] of $G$”

* Answer: Fixed.

-p8, proof of lemma 10: there is a missing parenthesis in: “We prove the existence of an algorithm of running time..”

 

-p10: it is really confusing to have the TCMIS problem defined in detail and then (without any transition) follow by the statement of Lemma 12 which has nothing to do with TCMIS. Perhaps the definition of the problem could happen after, for instance just before Lemma 13 (which is the reason of the introduction of this problem).

* Answer: Done.

-p12, A subdivision of T: maybe it should be made explicit whether $i’$ and $r$ are considered as original nodes or not.

* Answer: From the wording it seems clear to me that they are but I made it explicit, see if you like the formulation.

-p13, regarding the clique chains: 

--it would be nice to unify the notation of the $CC_{i, c, \gamma}$ instead of having first $CC_{i, c, j}$ and then $j$ turning into something entirely different.

* Answer: The third index is now always gamma.

--please add the intuition for the different cases where the size of the clique is 7.

* Answer: Added some informal description before the construction.

-”Let H be the resulting graph”: here the proof would benefit a lot from a well-developed figure.

* Answer: A figure was added although it does not cover all technicalities.

-p13, proof of lemma 15:

-please make explicit that $h$ is defined by the solution.

* Answer: Done.

-towards the end of the proof: “$6p(i_{e_j}})$ cliques from clique chains”: is this not rather supposed to be $kp(i_{e_j}})$?

* Answer: Fixed.

-p15, proof of theorem 17, when speaking about the number of bits required to remember which neighbors of the bag are already covered or not, it would be good to at least informally mention that the proposed bound of O(k^2) bits assumes that we choose some arbitrary ordering of the vertices (to know which bit belongs to which vertex).

* Answer: Done but maybe this should be explained further.
 

-p18, proof of lemma 20: 

--in the third bullet point: it might be worth explicitly recalling that the bold children of $t$ are at most $k$.

* Answer: Done.

-in the last inequality: it seems to me that mixing the terms together doesn’t refine the asymptotic bound, and makes the inequality less obvious even though it follows directly from the above discussion.

* Answer: Indeed, fixed.
